Commands 4 Autonomous Vehicles (C4AV) Workshop Summary

The task of visual grounding requires locating the most relevant region or object in an image, given a natural language query. So far, progress on this task was mostly measured on curated datasets, which are not always representative of human spoken language. In this work, we deviate from recent, popular task settings and consider the problem under an autonomous vehicle scenario. In particular, we consider a situation where passengers can give free-form natural language commands to a vehicle which can be associated with an object in the street scene. To stimulate research on this topic, we have organized the \emph{Commands for Autonomous Vehicles} (C4AV) challenge based on the recent \emph{Talk2Car} dataset (URL: https://www.aicrowd.com/challenges/eccv-2020-commands-4-autonomous-vehicles). This paper presents the results of the challenge. First, we compare the used benchmark against existing datasets for visual grounding. Second, we identify the aspects that render top-performing models successful, and relate them to existing state-of-the-art models for visual grounding, in addition to detecting potential failure cases by evaluating on carefully selected subsets. Finally, we discuss several possibilities for future work.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2016submission
 bibtex eccv2016submission
 latex eccv2016submission
 latex eccv2016submission

or 

 pdflatex eccv2016submission
 bibtex eccv2016submission
 pdflatex eccv2016submission
 pdflatex eccv2016submission


==> notes.txt <==
%\subsection{Talk2Car Test Set}

 % Add Augmentation

% \begin{table}[]
%     \centering
%     \begin{tabular}{l|c|c|c|c}
%         Model & $IoU_{.5}$ & Vision & Language & Word Attention \\
%         \hline
%         Stacked VLBert \cite{stacked_vlbert} & \textbf{0.710} & ResNet-101  & BERT & Yes \\
%         CMRT \cite{CMRT} & $0.691$ & ResNet-152 & Transformer & Yes \\
%         SBVG \cite{SBVG} & $0.686$ & EfficientNet & Sentence-Transformer \cite{reimers-2019-sentence-bert} & Yes \\
%         ASSMR \cite{ASSMR} & $0.660$ & ResNet-18 & GRU & Yes \\
%         %One-Stage Grounding & $0.603$ & DarkNet-53 & RNN & Yes \\
%         \hline
%         MSRR \cite{AAAI20Deruyttere} & $0.601$ & ResNet-101 & LSTM  & Yes \\
%         MAC \cite{hudson2018compositional} & $0.505$ & ResNet-101 & LSTM & Yes \\
%         Bi-Directional retr. \cite{vandenhende2020baseline} & $0.441$ & ResNet-18 & LSTM & No \\
%     \end{tabular}
%     \caption{This table showcases the attained $IoU_{.5}$ score of each model but also their visual and language backbones.}
%     \label{tab:backbones}
% \end{table}

% Why does one-stage grounding deteriorate so much on ambiguous samples?
% Why are CMRT and 3rd place so robust to ambiguous samples?
% Why does CMRT drop so much for longest samples and furthest samples?

% \subsubsection{Influence of BERT}
% Several methods (Stacked VLBert and SBVG) introduced a deep BERT model in their systems, while other methods do not.
% It makes senses that BERT can help improve the accuracy performance across different settings, while it raises the number of network parameters significantly (Table~\ref{tab:t2c_test_set_results}). \textcolor{red}{The CMRT also uses the transformer (smaller than BERT, but also has the decoder part) so it also has a a lot of parameters, but it's trained from scratch on the challenge task (don't know if we should mention something like this)}

% \subsubsection{Influence of RoI pooling vs Input image cropping and resizing}
% Several methods (Stacked VLBert and CMRT) use RoI pooling on the feature maps obtained from the whole image, in order to contextualize the features obtained for each region of interest and capture the long range dependencies within the image. Other methods, on the other hand, crop the regions of interest in the input image, resize the patches and feed them individually to a local features extractor.
% Should affect speed.
% Would that help in any individual split or would it just help all around equally?




% The highest ranked model in the challenge is the \textit{Stacked VLBert}. This model uses a progressively stacked visual-linguistic BERT model to extract a generic representation for the visual-linguistic task.
% The model takes both visual and linguistic embedded features as input. Each element of the input is either a word from the input sentence, or a region-of-interest from the input image.
% An efficient training method has also been explored for the deep BERT model.
% In most layers of a well-trained BERT model, the self-attention is focused locally, around the target word, as well as the starting token. Motivated by this, a stacking algorithm is used to transfer knowledge from a shallow BERT model to a deep BERT model. Then stacking is applied progressively to accelerate BERT training.

% \begin{itemize}
%     \item Extracts image features with FasterRCNN (with resnet-152 backbone) based on provided image regions; This model is thus a \textbf{RPN-Based method!}.
%     \item They add an embedding to each object feature extracted from FasterRCNN.
%     \item They then apply VL bert. Afterwards they put two lineair layers on top of it.
%     \item BCE loss.
%     \item Optimized with SGD.
%     \item Images are [0, 100, 1600, 900]. Basically they remove the 100th first pixels of the image.
%     \item Uses centernet predicted bounding boxes.
% \end{itemize}


% The second highest ranked model is called Multi-Modal Transformer or \textit{CMRT}.
% This model is a novel framework using transformer to learn the cross-modal representations. 
% In order to extract the text feature, the sentence is fed to the transformer encoder. 
% Meanwhile, a resnet-152 is used as the backbone for the image feature extraction. 
% The image features are flattened as the image queries of the transformer decoder.
% Then, the flattened image feature and the text feature are aggregated in the transformer decoder.
% A region-of-interest alignment (RoIAlign) is applied on the feature map output from the transformer decoder to crop the RoI features for the region proposals.
% Finally, a multilayer perceptron is used as the classifier.

% \begin{itemize}
%     \item Use centernet predicted bounding boxes
%     \item Dataset: Shuffle region proposal bboxes during training and then pick first 16 (so they randomly sample 16 instead of taking 16 with highest objectness score), in inference take top 32
%     \item Dataset: They encode the class names of objects in images (predestrian.adult etc.) with their indices in the vocabulary (used in training?)
%     \item They don't take the first 100 pixels on top of the image - probably don't want to process the sky - later on they add 100 to every value for height axis
%     \item Augmentations: random mirroring, random rotation
%     \item Loss: Training script was not provided, but the loss is the same as in Simon's script - BCE loss between scores for each box and ground truth binary vector (1 if bbox has more than 0.5 overlap with ground truth, 0 otherwise), separate averaging for entries corresponding to correct boxes and for entries corresponding to incorrect ones
%     \item Text Encoder: Sequence of word indices $\longrightarrow$ Embedding layer
%     \item Transformer (default - 24 layer encoder, default - 24 layer decoder, 8 attention heads, sine positional encoding)
%     \item Resnet152 extracts features from entire image
%     \item The transformer encoder stack is used to encode the text sequence (sequence of outputs from embedding layer). Then the image features are used to attend to the text features in the first decoder layer, and the attended text features are added to visual features. The output of each decoder layer is used to attend to the original sequence of text features (output of encoder is always fed to each decoder layer as key&value entry) in the subsequent layer and aggregated with them. The unflattened output of the transformer is in the shape of the input visual features - feature map (bsize, nfilters, h, w).
%     \item The bounding box coordinates are downscaled according to the dimensions of the image features, and ROIAlign is used to crop the patches corresponding to region proposals from the feature map and resize each crop to the same dimensions.
%     \item Finally, the crops are flattened and fed to an MLP with output size of 1 corresponding to scores for each region.
% \end{itemize}


%In this paper, we present a simple visual grounding framework that outperforms more complicated baselines such as MSRR and MAC. 
%First, an object detector extracts region proposals from the input image. We utilize centernet for this. Second, we match the region proposals with the command. In particular, we compute the feature cosine similarity between encodings from the region proposals and the command. The region proposal encodings are extracted using efficientnet-b2 and the sentence is encoded with a state of the art sentence transformer RoBERTa. The cosine similarity values can be appraised as a score for how well the contents of the bounding box fit the command. The model is trained by mapping the cosine similarities to zero or one, depending on whether the proposed region has an IOU overlap of at least 0.5 with the ground-truth bounding box.

%\begin{itemize}
%    \item CrossEntropyLoss
%    \item SGD optimizer with Multistep scheduler
%    \item They encode their image with a EfficientNet
%    \item Text is encoded with a SentenceTransformer (roberta) followed by a two layer fc network. 
%    \item Finally, they create a score by using inner product of the encoded text and image.
%    \item Uses CenterNet predictions
%    \item Resizes images to 224,224.
%\end{itemize}


%The fourth place goes to the \textit{ASSMR} model. 
%Attention enhanced Single Stage Multimodal Reasoner (ASSMR). Extract different features, and establish attention mechanisms for different features. We build Key Words Extractor (KWE) to extract the attribute and position information of the target in the command. This information will be used to score the position/scale feature and object attribute feature through the Location Attention Module (LAM) and the Object Attention Module (OAM). Based on the attention mechanism, the effective part of the position feature, the object attribute feature and the semantic feature of the command is enhanced. Finally, we map different features to the same hidden space, match visual features with language features, and get the final result.
 
% \begin{itemize}
%     \item Fixed vocabulary of 1897 words, max length of sentence is 57 tokens, use precomputed indices assigned to each word to convert words to a sequence of indices, and pad to max length 
%     \item Uses centernet predicted bounding boxes
%     \item Takes resnet101 pretrained on ImageNet and uses the convolutional layers to precompute global image features (could have done better tuning the image feature extraction during training, or trying some domain adaptation at least). \item Uses bicubic interpolation to resize images from the original size to 512x512, the output features are 1024x32x32
 %    \item Predict scores for each region, the BCE terms averaged separately for positive entries (score for true region and 1) and negative entries (score for incorrect regions and 0) to avoid bias (they use 16 rpns per image with highest objectness scores)
  %   \item Input to model: command (sequence of indices), global features (1024x32x32), envAtt (32 x 32 - 1 everywhere except in regions corresponding to any of the region proposals where it's 1.5 - some indicators where the objects and where the background are, made to correspond to global image features in size), region proposals (16 x 3 x 224 x 224 - uspampled to image size), rpn meta (16 x 8 - coordinates, height, width etc. for every proposal box in 0-1 range) 
   %  \item Text Encoder: word indices $\longrightarrow$ embedding layer $\longrightarrow$ bidirectional GRU (512 hidden size), they use both the hidden states of all words (sum of both directions) and the final state (sum of both directions)
    % \item TextAttention: Use GRU final state to attend to hidden states of individual words, attended word features are summed up (bsize x hidden size)
     %\item SpatialAttention: Use output of text attention (on word features) to attend to ROI metadata features (returns attention weights for each ROI, not attended features) (bsize x nrois)
   %  \item Region proposals encoding: Resnet18 - (encodes 3x224x224 upsampled image for each region proposals into a vector of hidden size) (bsize x nrois x hidden size), transforms: color jitter, random horiz flip (0.5 prob), random rotation (15 deg) applied on image crops taken from inside proposals
    % \item AttributesAttention: Use output of text attention to attend to visual features from region proposals (returns attention weights for each ROI, not attended features) (bsize x nrois)
%     \item Fusion features - Sums up attention weights for each region from Attribute and Spatial attention, and uses it to multiply the concatenated visual features and metadata features (bsize x nrois x hidden size)
%\item EnvAttention: Convnet and pooling - encodes the product of global features (1024x32x32) and the envAtt (32x32 - 1.5 where ROIs and 1 elsewhere) into a vector of hidden size (bsize x hidden size)
%\item Sums up fusion features and EnvAttention (bsize x nrois x hidden size)
%\item RelatAttention: Concatenates fusion features with word hidden states (bsize x (nwords + nrois) x hidden size) and passes them through a GRU, sums up output hidden states along the sequence dimension, and sums it with the final state of the first GRU (input text sequence representation) - (bsize x hidden size)
%\item Computes product of output of RelatAttention and fusion features (bsize x nrois x hidden size), and uses a final linear layer to go from hidden size to 1 (bsize x nrois) - scores for each roi 
%\item ROI metadata embedding with sequential layer
%\end{itemize}
 

% \subsubsection{One-Stage Grounding}
% The fifth best model, One Stage Grounding, uses a YOLOv3 backbone for extracting features from the image while text features are being extracted with a Bidirectional-LSTM. The extracted features are fused together with a coordinate map by convolutional layers. Word level attention is also used to attend to imporant words.
% %We use a one stage approach with a YOLOv3 backbone for extracting features from the images. Text features are extracted using a B-LSTM model. These features are fused together with a coordinate map using  convolutional layers. We also use word level attention to attend to the important words.

% Seems similar to "A Fast and Accurate One-Stage Approach to Visual Grounding", with an added module for text encoding.

% \begin{itemize}
%     \item One stage - no object proposals used
%     \item Aimed at going beyond the cap on the performance imposed by the quality of region proposals, and should be faster as well
%     \item Does not have a problem with the different domain the Region proposal network might have been trained on
%     \item Dataset: Tokenize sentences and use precomputed Glove embeddings to get dense representations for each word
%     \item Augmentations: Random flip (0.5 prob), random HSV (color adjustment), random affine (rotation (-5 deg,5 deg), translation, shear  
%     \item No Corpus class in code...
%     \item YoloV3 used to predict offsets between gt and anchor boxes, object confidence score and and class probs for each anchor box, for each grid cell. Ground truth is offset between gt and the most overlapping anchor box in the correct cell, the IOU between them as the object confidence, and a one hot vector with 1 at the position corresponding to the correct object class.
%     \item Yolo Loss - weighted regression loss, between predicted output and gt generated as described above. The joined features are fit to the target vectors representing the bounding boxes, the confidence and category scores in the Yolo layer (MSE loss for bbox coords, CE loss for category scores, BCE for confidence score)
%     \item Visual Features: Darknet-53 extracts visual features for the input image (256x256) at three spatial resolutions - 13x13x1024, 26x26x512, and 52x25x256 (feature maps at different positions in network), and a 1x1 Conv layer is used to bring all of them to the same number of channels - 512 (13x13x512, 26x26x512, and 52x25x512).
%     \item Text Features: RNN (LSTM is default) used on a sequence of Glove vectors, "self-attention" (sequence of embeddings fed through MLP and softmax to compute weights for each element in sequence and then use those for weighted sum) used on the output hidden states of the RNN to obtain a fixed size output (512), and this output is then broadcast to match each spatial resolution (13x13x512, 26x26x512 and 52x52x512)
%     \item Spatial features: Encoding of spatial layout for each visual feature maps - top left, bottom right, center, width, height and the position of each location on the feature map (like the sine position encoding for Bert, just in 2D) - normalized to 0-1 (13x13x8, 26x26x8 and 52x52x8) - so even if the visual feature tensors associated with this spatial feature encoding are flattened, the spatial information is preserved
%     \item Fusion: Fuses a text query’s embedding, and the spatial embedding into the output of the Darknet and fed to the Yolo layer where they are matched with the bboxes at every scale - concatinated along the 3rd axis (512 + 512 + 8 = 1032 channels after fusing for each resolution)
%     \item There are 3 anchors per location  and 13x13 + 26x26 + 52x52 = 1344 locations, so 3x1344=4032 anchor boxes in total, each characterized with a 1032 vector. For each location, regression to predict the shift for center, width, and height of the anchor box, along with the fifth quantity by a sigmoid function about the confidence on this shifted box [tx,ty,th,tw,c] - for the confidence score, as only one region is desired as the output for grounding the query,they use softmax over all the 4032 boxes and calculate CE between the softmax output and one-hot vector with 1 corresponding to the anchor box which has the highest IoU with the ground truth region and 0 elsewhere for the loss. The location with highest c is picked at inference and its tx, ty, th and tw are used alongside their known position in one of the 3 different maps (depending which scale they're from they're from) as prediction.
    
    
% \end{itemize}
